A population of galaxy-scale jets discovered using LOFAR

The effects of feedback from high luminosity radio-loud AGN have been extensively discussed in the literature, but feedback from low-luminosity radio-loud AGN is less well understood. The advent of high sensitivity, high angular resolution, large field of view telescopes such as LOFAR is now allowing wide-area studies of such faint sources for the first time. Using the first data release of the LOFAR Two Metre Sky Survey (LoTSS) we report on our discovery of a population of 195 radio galaxies with 150 MHz luminosities between $3\times10^{22}$ and $1.5\times10^{25}\text{ W Hz}^{-1}$ and total radio emission no larger than 80 kpc. These objects, which we term galaxy-scale jets (GSJ), are small enough to be directly influencing the evolution of the host on galaxy scales. We report upon the typical host properties of our sample, finding that 9 per cent are hosted by spirals with the remainder being hosted by elliptical galaxies. Two of the spiral-hosted GSJ are highly unusual with low radio luminosities and FRII-like morphology. The host properties of our GSJ show that they are ordinary AGN observed at a stage in their life shortly after the radio emission has expanded beyond the central regions of the host. Based on our estimates, we find that about half of our GSJ have internal radio lobe energy within an order of magnitude of the ISM energy so that, even ignoring any possible shocks, GSJ are energetically capable of affecting the evolution of the host. The current sample of GSJ will grow in size with future releases of LoTSS and can also form the basis for further studies of feedback from low-luminosity radio sources.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
